flow-based clustering and spectral clustering: a comparison

We propose and study a novel graph clustering method for data with an intrinsic network structure. Similar to spectral clustering, we exploit an intrinsic network structure of data to construct Euclidean feature vectors. These feature vectors can then be fed into basic clustering methods such as k-means or Gaussian mixture model (GMM) based soft clustering. What sets our approach apart from spectral clustering is that we do not use the eigenvectors of a graph Laplacian to construct the feature vectors. Instead, we use the solutions of total variation minimization problems to construct feature vectors that reflect connectivity between data points. Our motivation is that the solutions of total variation minimization are piece-wise constant around a given set of seed nodes. These seed nodes can be obtained from domain knowledge or by simple heuristics that are based on the network structure of data. Our results indicate that our clustering methods can cope with certain graph structures that are challenging for spectral clustering methods.

==> FiedlerChain.csv <==
i,x
1.000e+00,1.001e+00
2.000e+00,1.000e+00
3.000e+00,9.981e-01
4.000e+00,9.952e-01
5.000e+00,9.903e-01
6.000e+00,9.855e-01
7.000e+00,9.797e-01
8.000e+00,9.730e-01
9.000e+00,9.653e-01
1.000e+01,9.567e-01
1.100e+01,9.472e-01
1.200e+01,9.368e-01
1.300e+01,9.254e-01
1.400e+01,9.132e-01
1.500e+01,9.001e-01
1.600e+01,8.861e-01
1.700e+01,8.712e-01
1.800e+01,8.555e-01
1.900e+01,8.390e-01
2.000e+01,8.217e-01


==> GUdata.csv <==
x,y,c
3.0078751986392804,-0.04574396563752009,0
0.4936103096902018,-0.04102111897308676,0
3.6966158298222904,-0.003802109137565228,0
3.140208662018276,-0.04978445319831443,0
0.25980741097364213,-0.025038852726111224,0
2.7376624283997772,-0.009871419104542686,0
5.954790494603417,-0.04767068023957405,0
3.039066362050839,-0.0470714509143937,0
7.507270156694488,-0.020439867767408193,0
2.8602026541700427,-0.0029943461256405207,0
0.5745749923841439,-0.04560352746558971,0
1.8362403420666062,-0.024037388434362168,0
7.23212504742517,-0.04160970885515078,0
7.734534400272776,-0.0012638201319289666,0
0.16336978872145913,-0.03576314904587271,0
5.365726939154344,-0.022648619888754412,0
0.9225733069829882,-0.01575965101010137,0
2.3100186380878336,-0.03291516048005242,0
4.464589791150692,-0.04264533242994704,0
0.9700385669154477,-0.04554994811984129,0
2.337803474064226,-0.029736829537750593,0
0.4918085908382208,-0.0432965181230103,0
3.1620829723498476,-0.015844792433375852,0
6.703787919787016,-0.03388373837558924,0
2.354373465197755,-0.03166347418156834,0
3.295011503277589,-0.011264467604354053,0
4.329125508534337,-0.027021422046084556,0
3.472397365070858,-0.014578572013048102,0
7.207152893490303,-0.0392051852093544,0
6.920156948089746,-0.015235828812808896,0
1.3678787557681167,-0.04414733230069703,0
1.9616710076874293,-0.0058261579184182705,0
4.141909444106365,-0.014274036107664409,0
7.174566709403289,-0.020369108042808167,0
6.51956633710981,-0.02292767827943265,0
4.305659053925331,-0.02811975751674947,0
0.7198112808023476,-0.021884156639796294,0
6.048623221463893,-0.0296539020478523,0
7.074406263875976,-0.0459770577603574,0
7.813759291268258,-0.014749488894831159,0
5.833043358462648,-0.023476238946743423,0
1.0570591210518456,-0.015074333131849964,0
6.287468709964919,-0.01438727927221322,0
3.8480226543868774,-0.014090898262810736,0
4.867884667586322,-0.022354909307481775,0
7.497428832191225,-0.02038694659687217,0
0.1376794027947419,-0.04114765992830369,0
4.1591004548194395,-0.04520131809591363,0
3.8600319276328365,-0.03993259269424215,0
3.0646281223172807,-0.017721639257653958,0
6.795038452649538,-0.030892273458573247,0
0.8662694609174713,-0.011299370255143312,0
5.002003627178131,-0.0033895643844995757,0
3.3599719527106746,-0.019304262572601674,0
7.0641790494827,-0.009197476275924106,0
5.420049813543095,-0.03934519490789529,0
3.325564178989187,-0.02876819190836031,0
4.971111279735675,-0.037770739426747635,0
6.976546520038368,-0.028316206580249505,0
0.2099291199249862,-0.011944437702098756,0
1.2957220802521938,-0.003262692598602533,0
3.9858564763597153,-0.003547206474887439,0
6.820270580389122,-0.03467983570326475,0
3.0338820952784307,-0.00832072863663113,0
1.880305988207299,-0.0439014375614715,0
6.359343545721367,-0.039132122870415564,0
2.8759614369623963,-0.03333989480908889,0
0.07792399457254184,-0.022022678360334603,0
0.5591451081052261,-0.03736173513930398,0
2.163650135599827,-0.04548952284959436,0
0.6182833440089315,-0.023193905728011683,0
1.6203990541154063,-0.022805373293797362,0
1.441691208633599,-0.02393566931983983,0
4.266752206282566,-0.037205988515337886,0
4.724138468211129,-0.011738729959278549,0
2.7690762995732943,-0.004909830990886696,0
6.1322316076930425,-0.02133983540664996,0
0.17586227843734736,-0.016912722919967503,0
7.126066918485075,-0.01951359836146508,0
0.3044072162422893,-0.02643469290823995,0
2.887823171183772,-0.008792632775232304,0
3.8453540551684195,-0.03648727710018952,0
2.208260409272805,-0.011649106740245184,0
2.9347231786003496,-0.012695363510051717,0
2.850190941223131,-0.021195107231667315,0
2.143317706631107,-0.014638093662001403,0
5.147502593550416,-0.03799815395303077,0
2.6371851693661776,-0.00892796030147916,0
4.529157342713547,-0.036574426132682386,0
6.6852240438947925,-0.011159529188102556,0
6.5416742207659775,-0.016713056299016663,0
4.834923712001665,-0.035956596100705174,0
1.0559178111390883,-0.037887316861003335,0
5.095732331690993,-0.03204981898005396,0
5.704711348877081,-0.010752482421874841,0
0.4903292921189095,-0.016185668262902873,0
3.0507716586556013,-0.04050477914986863,0
2.774471746488161,-0.005326995261924962,0
0.6545055305597964,-0.0324096155305862,0
7.71983092666035,-0.03149048681093285,0
3.828222626180181,-0.017788906056657845,0
0.8591650968942428,-0.011922009773592056,0
2.5093309882341996,-0.03281375301949389,0
7.015727388271617,-0.023250417725716534,0
1.4677602232461116,-0.037402421001302914,0
1.9804245163942626,-0.012440551219699267,0
6.643634666919718,-0.007253128579458881,0
1.3072670219468359,-0.03155007727783628,0
5.554082960774339,-0.017941250707110848,0
4.603553120986403,-0.007286957465659126,0
1.5449565054122552,-0.015658227681269572,0
4.10620249152323,-0.014609062585635303,0
2.219730604607064,-0.037078733504764504,0
1.105268519032979,-0.02679535100925234,0
7.7923805712890655,-0.03394843956059988,0
1.8856528502785679,-0.021054058959001865,0
3.827450443207643,-0.005175050390553812,0
4.737793072457465,-0.01753039567691632,0
6.5862823594606645,-0.02486614772897343,0
4.960836584967432,-0.003003947600828512,0
3.415508781494202,-0.0023035561315414427,0
3.1688927285487294,-0.03053353769966427,0
1.316722660162128,-0.028154170698457194,0
1.48179397608593,-0.013444367593340271,0
6.730620119786674,-0.03869624377162304,0
1.3901463342437728,-0.013832819459836262,0
5.1262103464730595,-0.007873431385157038,0
1.7497022815235086,-0.024782746748607906,0
2.3933535643784793,-0.011105338832201751,0
4.908960472340561,-0.03718608815917759,0
3.3618090571029686,-0.0013394682811378733,0
5.196983098247875,-0.023048210343636945,0
3.0324138213057426,-0.04851124394605669,0
4.327502550809951,-0.024715087682671145,0
0.9454192104842409,-2.7424131602497848e-05,0
4.707994919373612,-0.035057436566818145,0
5.2827195634712405,-0.0034325049250563122,0
0.03499954899486113,-0.02273855086822206,0
5.922651531178692,-0.00674014301056812,0
6.9441755356114925,-0.024759426900090205,0
0.7659135210303933,-0.0152616652624568,0
4.274610042996247,-0.034209802714976985,0
1.536205236304201,-0.0378549419842966,0
1.5977832048225267,-0.02879501880979576,0
0.10503953114703712,-0.039456056940751,0
2.06624733249682,-0.020845461976594776,0
7.373242837807608,-0.04349211707184435,0
5.451267811718349,-0.030005042500416346,0
7.310021257977631,-0.04039791706140519,0
3.4091679089498097,-0.010162234743582084,0
0.9845203058234127,-0.010838565905804634,0
1.9671860746844105,-0.04287901997606114,0
2.8492159601244245,-0.0062749181209699675,0
5.579847939851176,-0.03646863081822244,0
0.7023038513540261,-0.0036464526051552676,0
1.3781840625026724,-0.029461152750007574,0
1.8784009042961962,-0.010590783183420632,0
0.360693486431658,-0.012186739167673717,0
6.1628729568968605,-0.009660031479577433,0
2.485354428523044,-0.04564655025269845,0
4.663935156010961,-0.0005095535533473083,0
7.167196432777259,-0.012313313666993335,0
3.549970063041923,-0.0484828651923834,0
0.9947335266581296,-0.031101175285528627,0
3.8550855952674334,-0.020942368863619495,0
3.3673451395475693,-0.021215215938799867,0
6.994265956251453,-0.04362232687672162,0
6.545089409617373,-0.010552008502070623,0
7.684513575133592,-0.036997610671131026,0
1.9115833138299472,-0.003980948381896818,0
2.9294041805028135,-0.01217276236123567,0
5.7661519646484845,-0.046674080514457976,0
5.455667871041672,-0.0009831811168070081,0
0.613739319259448,-0.00044207360131706674,0
7.12932992766576,-0.01892080145720378,0
7.465302122154683,-0.014880477437061758,0
4.6147714204315315,-0.011432690866390136,0
4.123166705983837,-0.020314796652928485,0
4.384424135764777,-0.0026449852083804543,0
6.979718383777048,-0.018810908636123853,0
7.684834074891063,-0.03603691885254492,0
0.41078947953022205,-0.030210380075635413,0
7.6221189858426746,-0.01187424057091025,0
0.24410908653706453,-0.031020028051721705,0
5.129489335770069,-0.031031368364018243,0
4.965168681349442,-0.011192111961209235,0
4.10581285179239,-0.049969914426994506,0
6.055011246603696,-0.012216324072425844,0
3.389409438674903,-0.02947130131915425,0
2.263748376346859,-0.044967819672010495,0
2.62053700296362,-0.0005943129744440528,0
3.5839059238540507,-0.03157546079010165,0
4.4067789317408765,-0.04284177699577046,0
3.6368429169738707,-0.00414651674769749,0
3.1558251720573933,-0.03884604148254546,0
7.559301575961394,-0.028713042605242257,0
0.5325106082465174,-0.04335386491290238,0
5.072827797013346,-0.002806350398818283,0
1.0470700085487685,-0.00892780456625674,0
7.091669815027918,-0.02909376297343516,0
7.455602722585737,-0.02330130840159691,0
7.124785069724438,-0.009469940960907607,0
7.491299982036496,-0.029445050986630528,0
0.15178432621722227,-0.017102371291934974,0
6.768607851486713,-0.04095545688654145,0
1.5090374707644871,-0.011844797995210175,0
3.24040781890196,-0.03638556198076209,0
0.7481241632166027,-0.007210596364879696,0
6.7093682593964195,-0.02192234642384873,0
4.712051050188237,-0.03857225632665747,0
6.289504834126299,-0.005670548986236382,0
0.3848220820584336,-0.04180592608803411,0
6.981724407634562,-0.04305117788639718,0
5.815605494215977,-0.001632232418195774,0
4.595514410494676,-0.0189427051020776,0
4.3926283962063355,-0.004706068516302883,0
7.154514729659607,-0.02844670554713208,0
5.978733710815942,-0.026638209308155126,0
0.5902137532593468,-0.0010880084004616514,0
5.017903227451066,-0.011635963460476469,0
4.570336664910288,-0.00400008515144399,0
7.145744126542449,-0.0003409525532397026,0
5.866912469976698,-0.04907041405194226,0
0.5774669872655522,-0.0345232449344734,0
4.0211711150082055,-0.03352188276657443,0
4.973424476338392,-0.029837800794315507,0
0.5827473057249595,-0.00671415851583184,0
1.8441213650642823,-0.03658442563014719,0
1.1966053754971222,-0.04459585428938924,0
5.841027483137188,-0.029910964770792654,0
3.2858788840811517,-0.016643025488377358,0
1.762211695318034,-0.02006374072799825,0
2.756492759136467,-0.003934508922751559,0
0.5085852026052615,-0.00407846626355525,0
6.923289172262021,-0.00016465418451101776,0
6.389063607779535,-0.04049540375684594,0
7.305924141810039,-0.034124748557677616,0
1.079762117461506,-0.04263984060680617,0
4.728335805386744,-0.015184250885512778,0
2.6685605823044654,-0.03797453490234636,0
0.40088889920105153,-0.026638357152149156,0
6.522164047364746,-0.025061193340693566,0
3.5255459063493326,-0.029435718599464936,0
4.619646456941201,-0.01802223945300995,0
2.2112192456256095,-0.001619539420136977,0
0.7675822719894647,-0.006314185279088183,0
6.942215237199108,-0.03554708326532385,0
1.3391215862647847,-0.039281258912072,0
6.34347570767953,-0.040747272343059665,0
2.5229481548549284,-0.025057897870857257,0
5.470648682661532,-0.00417567699445856,0
5.861879935469342,-0.017078637865451968,0
2.970816708520708,-0.04133758244486498,0
0.44804435602022874,-0.004928849117701743,0
5.2350326928228395,-0.029432268581908595,0
7.3877969408633275,-0.020271531665869535,0
1.8933091161161286,-0.04768428188926438,0
6.223688137328249,-0.023390220445093698,0
7.238543386319848,-0.042931791174192165,0
2.529030916134916,-0.039718944448434636,0
2.026522203871302,-0.03108390337552344,0
4.168829099264797,-0.040644015203653065,0
3.832335194447471,-0.021150662688891732,0
0.2144129653301663,-0.014335417266328317,0
6.894029913884908,-0.03190538849663119,0
4.9646266425028704,-0.01824179167876315,0
1.4358020266447458,-0.005640453320100582,0
5.127608472311321,-0.009225038477752343,0
4.9196096722641,-0.03977313519474361,0
4.097722347412669,-0.029838019449891354,0
1.754015179509727,-0.025624212538493132,0
1.2026592630682815,-0.03477835813500727,0
4.50646538841397,-0.0013088850837753782,0
1.0072261785389944,-0.022850635065338215,0
0.3915327460460958,-0.04867754937506504,0
6.639247295279592,-0.03880933695786963,0
1.0099706637414556,-0.009969203943632363,0
2.9698308167413217,-0.03424617645317207,0
6.963303985452322,-0.02265910013992537,0
6.194289872250688,-0.04259086046052535,0
3.373051087794906,-0.03660146356038991,0
1.4306190795111524,-0.023706566806042457,0
1.9747396655471858,-0.0004054520586471086,0
5.360012379222231,-0.020105039825248056,0
1.072423308834634,-0.017056461251182604,0
6.015658990414281,-0.011893567013534737,0
4.203970472574309,-0.002030029874561086,0
3.1570582710782187,-0.041467421998987404,0
6.086798354890839,-0.029792386802144577,0
2.1793655491879225,-0.012548519230609706,0
1.921383771031632,-0.049324720421743545,0
7.480450021931816,-0.0253197652824636,0
4.738089980395776,-0.013396361284805411,0
6.636644033746023,-0.02408235962541876,0
2.7523551029696955,-0.0409031198339503,0
4.039911074837621,-0.011946290290674545,0
3.9566539897959503,-0.02973073551787983,0
1.7618196859336486,-0.03426854777391478,0
2.8326918843643343,-0.006735985835047614,0
1.8197038655320306,-0.04889252492335047,0
7.51370426799737,-0.023484103783037988,0
2.8243314248742104,-0.01808603870036815,0
6.36730341898825,-0.007186765571379941,0
5.025924594157093,-0.04664989168495967,0
5.635324024202126,-0.024241676047200802,0
2.2176531241237134,-0.0218761995544235,0
6.446081177025821,-0.012944553182253314,0
5.906287744028918,-0.03697538935525122,0
6.7015998103666545,-0.03387237658610257,0
1.1469602504715617,-0.010656680184341696,0
3.747743760740356,-0.04010624774626726,0
0.697459181564656,-0.010490768031226477,0
1.1574188427727083,-0.029623109595057623,0
0.30020481040269154,-0.007468245748308372,0
1.4663243527765593,-0.025732512316544276,0
5.158254717973739,-0.024044053247160548,0
3.198585720389149,-0.014608032254904084,0
2.3130355421333073,-0.019457784480889917,0
7.065245823218663,-0.013472770760103496,0
7.274593137630714,-0.03641581615706311,0
4.608830540766863,-0.04093642685878376,0
6.415513837448504,-0.008897000107867384,0
4.775312356279622,-0.02436749677527907,0
2.3569845806069063,-0.010676242616924195,0
7.618709505073613,-0.03878352940935859,0
6.100865259917613,-0.04510786646326106,0
7.222098020636735,-0.018339804036535727,0
1.8706913896686839,-0.049018175535298296,0
3.246819052411002,-0.0024323605003535587,0
7.263818722626977,-0.02390882281924995,0
7.993996346977247,-0.033387912970401064,0
7.830024527072714,-0.04383066543812113,0
4.455222115721645,-0.04532153361658606,0
2.8567987777237507,-0.04856575823966624,0
1.4445925851265748,-0.026539718278365168,0
3.101513806637688,-0.024207323271073458,0
1.4473856353151646,-0.029176582846307437,0
7.370220999278438,-0.03225661355822608,0
7.765107230261054,-0.024625403950664645,0
7.579464608166224,-0.04311830526701907,0
1.7893682293618847,-0.008381599895972806,0
7.74746222334447,-0.016673824890912556,0
3.2027590887162587,-0.015830888177523095,0
7.14506242218095,-0.037209261310921345,0
7.575873779518985,-0.022224870118580237,0
2.609115440716838,-0.012198389952463688,0
1.653966334902396,-0.03978928023195148,0
5.611600830956116,-0.028556371678418083,0
1.624897512167161,-0.002629113452453903,0
3.2902339265629914,-0.04143855340474195,0
6.691481691505479,-0.026479346924978837,0
5.321842660157906,-0.009861705881909384,0
5.757625976774465,-0.0448438398481279,0
0.07347625842174121,-0.0340528920308704,0
0.3032946299024637,-0.049264618404193924,0
7.504674100413099,-0.034855670908594386,0
4.659609763556718,-0.037528072617356495,0
7.545867544737127,-0.025399224931139802,0
3.276726707421709,-0.026951909428169926,0
6.8246401334572555,-0.019564460881706866,0
7.89610947210143,-0.010368426761065225,0
2.81780234668513,-0.031714552214255516,0
3.4266099999175816,-0.04998305212337954,0
3.117783131252068,-0.024232089883361764,0
1.6751652272136015,-0.008360119949844771,0
6.523045202019326,-0.022969627881177027,0
6.952128782207231,-0.01971564975208925,0
0.28995976886906316,-0.04983535320990718,0
4.689312465814633,-0.010664866335997496,0
2.488922919183845,-0.013527937157217881,0
3.4808749486128123,-0.021330249791304396,0
2.587166207391422,-0.01485495087235341,0
0.941258582013841,-0.041545598341399474,0
7.960949532559434,-0.029361784557632498,0
2.8641009965652273,-0.04546962657787797,0
3.154441270431775,-0.04712376043828684,0
6.774719887054324,-0.038077655768224014,0
2.91003908595253,-0.004230237032104116,0
0.20615128213260014,-0.032450017360753355,0
2.6668266815587343,-0.03109443635296117,0
4.902515124997861,-0.005577498767214875,0
1.5868274417317014,-0.005545982078116067,0
6.761741573863543,-0.0105647779992743,0
5.6987241420998,-0.016115749392725996,0
2.8874327864390654,-0.04840852172954985,0
2.556989233872275,-0.01002542278459051,0
0.5498310181885904,-0.048495697714274394,0
7.14911222772887,-0.029358954570376097,0
5.408565613103986,-0.02553599226818178,0
1.9165785983136203,-0.014981471336973556,0
3.6731705460441457,-0.036408314683368574,0
2.1206224931450652,-0.008491025174441572,0
1.7076578587182993,-0.032952514707171594,0
0.48255515980702235,-0.04062172643893852,0
2.3611637565466292,-0.02579392256345966,0
4.268788016650853,-0.028255315254344854,0
2.8290990018296913,-0.01407380623611517,0
7.243780234354127,-0.011950958608263548,0
6.412384405181134,-0.038209693040625936,0
6.146744829554636,-0.030921636493270135,0
1.3915861804026415,-0.028329982171524062,0
0.06512386527278125,-0.008907265923677618,0
4.315012175146225,-0.009423021103026119,0
5.817904156377439,-0.020563427514855754,0
4.517567001398469,-0.0007485563904217549,0
6.23931478699919,-0.04782772336123758,0
4.976731850535104,-0.020181836375965264,0
1.6228816759763625,-0.0003370059213383819,0
4.333212304714893,-0.02653972548149863,0
6.98271811612712,-0.023475125552114826,0
1.0941913820561062,-0.03223038527761994,0
1.3852202071730222,-0.01906950316809369,0
5.463279048682742,-0.03808679649600788,0
7.121749332727792,-0.03751926889711778,0
6.412220702606111,-0.015902388756104294,0
1.8745300640082263,-0.04837020119592408,0
4.466804500599815,-0.03245405471373606,0
2.126887127895727,-0.021512262614037492,0
7.870717344159733,-0.014520471722275267,0
2.5752475439518543,-0.04157969032807246,0
5.345651168800643,-0.001912982093611404,0
1.6213533931468431,-0.012949723982774095,0
2.6217664054757064,-0.04632154619986855,0
0.89227618217339,-0.04488315405688442,0
3.4202452970812383,-0.049336591237985596,0
0.0712657836053312,-0.04071285360606575,0
6.746188535863951,-0.03451837544063518,0
7.6790070704122755,-0.03675756265758731,0
3.965742415651966,-0.027029970025820905,0
4.278079639926976,-0.044938296192517574,0
4.632531166733342,-0.011848749567067593,0
7.082141915376742,-0.01968229754783317,0
0.40941370303313107,-0.006025436691672083,0
2.5644680118354524,-0.036805113740093987,0
0.9750619711423907,-0.035133068243346645,0
5.799011301668392,-0.002521852698193862,0
6.129377085093169,-0.017722508483634374,0
2.8010971869258032,-0.043712427445762925,0
6.655736955793335,-0.024944968607953196,0
6.490098231765513,-0.01068181120579479,0
6.923671867699828,-0.01043408682786405,0
3.7322549108419043,-0.04910345704874727,0
6.8799177117745325,-0.0029401311323868848,0
6.1286232113857295,-0.03089685612713638,0
1.7810097075960787,-0.025410026468797465,0
2.1030934859840826,-0.010453589633968578,0
6.433138682877876,-0.04694720511466354,0
0.049849037261802565,-0.038690144373216245,0
4.103549992092372,-0.04474247463729004,0
0.7679463794747914,-0.0205870687332882,0
2.811903864537869,-0.0353088009034405,0
7.460476533921524,-0.043375235884855895,0
6.007586878819884,-0.03577794936874831,0
7.601011825100229,-0.0015475860175632947,0
4.929534349538225,-0.04641738224968626,0
3.51346045924973,-0.006658997032720097,0
3.613228226167604,-0.04234675305505868,0
3.8413406985295024,-0.004767059312568725,0
4.903223846963977,-0.015354702497142624,0
5.953274590867256,-0.030376098592499665,0
3.569432729460936,-0.018878682837929053,0
7.470019404002608,-0.04720821394662311,0
7.400401952310878,-0.006195313082114295,0
1.5925628648096852,-0.03359216912280323,0
5.015415765004064,-0.003981712973527347,0
4.371581739621694,-0.020677585259494327,0
5.606543309312919,-0.01454327732340957,0
4.195062414357175,-0.04891301702311683,0
2.1458296707739812,-0.02293091190401815,0
7.709045119290097,-0.03689713926182625,0
4.519597831290759,-0.008214077318357695,0
4.1175555668847625,-0.01824956869562639,0
3.3295699007090374,-0.026877463985820207,0
7.800720566148426,-0.013555562392186013,0
7.9193760121269925,-0.018359435639932885,0
7.304769841919344,-0.03205853780073367,0
3.7713892026533236,-0.01135760067498174,0
1.830633599500973,-0.04554349135221478,0
3.339030463245712,-0.04975819382118829,0
4.375972742716631,-0.0270344806828362,0
5.274150940545245,-0.027974517904391358,0
5.491714657809278,-0.03528079699398015,0
5.677784872228705,-0.006091551877332978,0
5.483852666766989,-0.003697007175915923,0
1.4742383872695708,-0.007884710137014313,0
7.263699437267706,-0.01913683383738444,0
1.1074289751134438,-0.007235049634129291,0
6.8418180036619045,-0.017031856654316696,0
7.648256670635839,-0.028879885504084237,0
3.4373206420963385,-0.01760761829296715,0
0.9160899016316115,-0.04751206433609911,0
3.7805479599586347,-0.004705262316765456,0
5.8860290824839625,-0.031134467819470164,0
7.158617144975006,-0.04719543156107017,0
3.798375180485176,-0.02520223688672914,0
6.095497735867531,-0.032675222275234755,0
4.524255394502907,-0.02279256882329028,0
7.27305372312489,-0.009134779519318653,0
1.891718572012942,-0.012571664314938544,0
0.9780483561793254,-0.011931360297849927,0
2.8463366110766444,-0.03371255165621001,0
4.867758468510611,-0.010255717339013301,0
7.35144915374606,-0.04181229983066797,0
7.9374570882109685,-0.004523317801324908,0
3.063259450845682,-0.02654533870565568,0
4.906304876548349,-0.04900357450844602,0
1.8596566275563227,-0.04393446906260733,0
2.1123706786517404,-0.0414017499368471,0
5.38111385480358,-0.04971244316856156,0
3.228736865744686,-0.043738873992873496,0
5.836476521849524,-0.01939988371235812,0
3.9693658827698224,-0.0007259082545416212,0
5.760235940894591,-0.012368419472369677,0
7.136931694847276,-0.03742084792157557,0
1.802367066244515,-0.04982929804482415,0
1.9570358800578171,-0.013406907470838787,0
1.3732361208558919,-0.010917218186427866,0
1.985272383792685,-0.0003851487761415001,0
2.3251676318769254,-0.014644926912449223,0
2.2765915618577175,-0.03441656449707174,0
3.9966197494786666,-0.007697399518578445,0
1.2153028648273656,-0.012013813957022904,0
6.899282713173267,-0.017204890048066857,0
6.015092015702929,-0.0033262348723348475,0
2.853494676670171,-0.044839888344518394,0
2.065855158464597,-0.00558857257550914,0
2.4748307620545384,-0.001942610418164327,0
0.8120749335736352,-0.01942495066213737,0
4.132322975906652,-0.04866804605978737,0
2.49713706421079,-0.03186059356404683,0
5.836122950121131,-0.0039032591748579468,0
2.8205112937895906,-0.041797568905358615,0
5.607661121703315,-0.030598409173438534,0
5.332774173383289,-0.006600066754320219,0
7.6662379204241455,-0.024701730138386113,0
7.684437734287896,-0.022487304282999877,0
5.541147998290772,-0.0023492844458262163,0
4.11286304058828,-0.025476014301008328,0
1.2475827258069963,-0.04612463189237204,0
4.061946441169435,-0.04099035515836494,0
1.3359418152550306,-0.04337450780515266,0
6.958532008855021,-0.026133762031903537,0
6.488198300474875,-0.040109294667569705,0
1.349506042361,-0.007100561274978219,0
2.9011960421002563,-0.022827921531948476,0
6.604374043327722,-0.04737315825595207,0
1.576343174447583,-0.02543098331748164,0
5.18732675437795,-0.03298574542193417,0
7.440687170674422,-0.01746115326752648,0
4.195781433900568,-0.009969585006781786,0
5.325708366277309,-0.008404139064913309,0
1.1643548757960893,-0.04696735527589557,0
6.523052758930958,-0.008703039310611019,0
2.219413242731928,-0.01325952721731083,0
4.052766741455896,-0.039862068652173975,0
6.971985893467871,-0.03714456463843077,0
7.476479416226665,-0.04421093269070691,0
0.1886774019872579,-0.02220229359804762,0
7.15039370019385,-0.019376049165592737,0
4.356735024461253,-0.016582140343243734,0
4.071081484718136,-0.016767649260322134,0
3.164521174602317,-0.031651436745214936,0
3.1446944768212584,-0.008140917750169133,0
7.0831231884059465,-0.030098180825084545,0
3.538066000173364,-0.00851041969224254,0
3.0346392370864477,-0.003064433630081541,0
6.035114453682087,-0.03431799523118932,0
2.94336917269343,-0.02119384050026358,0
0.11590600024381903,-0.029904079891404263,0
0.6934364175628218,-0.02469661847010285,0
6.273680928905896,-0.013272047541677323,0
3.2155952050817707,-0.029770195357077218,0
3.489115442457898,-0.018167548988968704,0
0.436947136179497,-0.01890469139250449,0
5.520788235060821,-0.04910868841797809,0
5.731294815791178,-0.04352755124121737,0
3.0722602002715202,-7.041712695879387e-05,0
0.12314227637719455,-0.03356215681391665,0
3.5150453072072283,-0.03419431329311187,0
6.195771799779076,-0.00756866486930078,0
5.265899539692848,-0.003536732426827102,0
7.579858795968992,-0.017773473257247638,0
2.886766058213822,-0.03256903529730759,0
7.591992198068122,-0.022022259797440377,0
0.7393613600988029,-0.04189072231082268,0
2.2163220310128207,-0.034212489289200544,0
0.8705328449714216,-0.046554529406409466,0
5.197823112264081,-0.03565438062357271,0
4.108419318347011,-0.044887056412610093,0
0.3431846311096942,-0.005157436876895391,0
2.297290752700624,-0.02224863187706851,0
5.060098768545129,-0.027252956850696265,0
4.662285245290809,-0.013989811395324132,0
7.864181681339299,-0.02253452456517387,0
4.825557143643277,-0.002296495299117754,0
3.1882584368661266,-0.010627975886304847,0
3.8143819620520647,-0.048919286032681225,0
3.3811103270449836,-0.030819853365775297,0
6.876649751773348,-0.030944529363289203,0
1.7877794001041822,-0.023115233930297404,0
5.778974882354818,-0.031545208068070554,0
1.1611194978019883,-0.01498623559518112,0
7.682430662312393,-0.03709604350703548,0
2.374605491005755,-0.025341960118502316,0
1.2508489902743687,-0.04869847788015434,0
6.98667464594548,-0.02632149354166673,0
7.059761075324465,-0.01848442405815942,0
7.06299781400896,-0.014647653936132342,0
4.446045817396797,-0.029310185734629957,0
1.9318014775854762,-0.027803409659774892,0
3.778641820573255,-0.047209416447069386,0
3.407755069182846,-0.014982546721652938,0
6.438189508804864,-0.0390528906821041,0
6.514293781686665,-0.03255462234986309,0
4.609893333816039,-0.00929052634112773,0
7.429015571956814,-0.04450283037762159,0
6.804932417949348,-0.029451889492817376,0
6.24345719808558,-5.277295927594988e-05,0
3.891232624652165,-0.04832660207221924,0
2.2296669521801062,-0.026210087574757224,0
7.030730106801274,-0.037627622013215845,0
6.135687979694609,-0.04400934926229055,0
5.959098108753593,-0.04508784028954903,0
4.070592423754075,-0.017200053926119147,0
4.499784293254603,-0.044840235839952496,0
6.961671702299123,-0.018027239615255423,0
7.135957020224476,-0.04342035587515021,0
0.501620339746359,-0.007720964935823187,0
5.739011854502786,-0.039746431907842675,0
5.264200121886994,-0.0242452743861252,0
4.87154379143847,-0.012841804214815226,0
4.293667993322811,-0.025632942268968673,0
4.158502514819674,-0.039516324624608634,0
1.5724338672903633,-0.017554135743356958,0
5.822367692397122,-0.030066485974849146,0
3.506800986854903,-0.041092297098930995,0
6.914124225569518,-0.023640095238537686,0
0.3358784136198336,-0.02687311455316496,0
3.1487169880830708,-0.0478297403268822,0
2.1731166918650127,-0.04843371183442742,0
1.4267050809113098,-0.028437768132162835,0
0.9821981937974851,-0.0010814557844534,0
1.8836241312404862,-0.012402130858729175,0
7.830944688761113,-0.034511774192865885,0
3.7983178890552,-0.002526685982153151,0
0.6220683088075969,-0.020128468804501483,0
5.343023497087623,-0.0090753961921438,0
2.854979861995976,-0.01345450026174335,0
6.034404494369932,-0.046048988652958436,0
6.483988254859763,-0.04589645188324643,0
0.9264099533924757,-0.04924212855858355,0
4.744760401294154,-0.0002596600386827602,0
5.697990849729669,-0.025198842572469224,0
0.5361382560951364,-0.021430423256836324,0
7.78169081361991,-0.026133630628794948,0
1.9325863493453426,-0.009210801159200449,0
5.962922937354594,-0.00220804099953132,0
2.2014177126320282,-0.04147529162537788,0
7.513784414995991,-0.03809533764031706,0
0.5772632852260582,-0.02987238086323158,0
2.645005350439498,-0.015699224088372092,0
7.606775773193987,-0.016212869020075273,0
1.8778494317862489,-0.008496130940368232,0
1.6891817116019299,-0.040622480516810396,0
1.7337263557252385,-0.018495982335934996,0
2.042051827322699,-0.03822420202689929,0
3.2056691787745004,-0.0010211020516627117,0
0.223383576833859,-0.04381496982166069,0
4.138772926939693,-0.008162167436784787,0
1.9449893312603637,-0.011963357100502468,0
5.681039376257202,-0.04217319834807101,0
7.945103118815406,-0.03908441609310263,0
2.8529296296797684,-0.015063667082195364,0
5.834802101004003,-0.004431241366059116,0
3.0225146869192825,-0.042038587281967625,0
1.9412134338411393,-0.030105096145761408,0
7.0069104375186395,-3.469498703243673e-05,0
7.1487274080118395,-0.02142211789702978,0
3.2086594240053037,-0.04551939284433629,0
6.043649156874478,-0.024449289294878523,0
4.211059722344434,-0.032599946544233,0
3.677674772343865,-0.04711924404029739,0
0.5081205396401964,-0.01989623461017952,0
4.790337135413049,-0.02410887431506973,0
5.732098676901692,-0.03930724607932758,0
3.1412518170246155,-0.011426092365618964,0
2.5647733929299434,-0.03510384472289992,0
5.835821037485448,-0.00037752836771084985,0
0.7811157830802031,-0.04638084580986173,0
0.05775249248977232,-0.01582166316795714,0
7.015274934478854,-0.00348962682156391,0
0.1308610213461039,-0.003107071187779184,0
7.698634744697241,-0.007053523542156624,0
4.173918124207275,-0.01463265291382148,0
0.02970113127183538,-0.04066895881630727,0
2.203304814215846,-0.014170683376327702,0
6.039677054308332,-0.03047897730739614,0
2.784407692515577,-0.009126291935023637,0
3.619459222547264,-0.02934058339614784,0
7.570651417561786,-0.007869427273729968,0
2.0214996914513277,0.11091917167003529,1
2.0528293413227847,0.2240291316325645,1
2.020727137112064,0.19225026247979832,1
2.0676405474463304,0.18160371329091268,1
2.0374587897191905,0.1988540277525641,1
1.9320378540750796,0.38135440021393263,1
2.015172274820579,0.06809495072390023,1
1.9645943728761766,0.42731929702442606,1
1.9347512459513934,0.18101372151357847,1
1.9531668181062127,0.2582083952517654,1
1.980764003036276,0.22827746172926122,1
1.9786978012993948,-0.002068894906675972,1
1.9360827104365832,0.15592196693878177,1
2.0444970579903243,0.18533940614002714,1
1.9460123577080033,0.26088074084554247,1
2.0864845358894564,0.12037170010395679,1
2.045270757283692,0.3615297305462694,1
1.9808004151317624,0.28886994503917657,1
2.0966460048250664,0.3326991245474767,1
1.9923021981555458,0.2844812883718729,1
1.8099102663379445,0.30429857977160846,1
2.146744318817073,0.17222855465208992,1
1.9549304111846308,0.16482622588321286,1
1.9293458923795974,0.17398373828744687,1
1.899490358838649,0.08832375983456649,1
1.8997837079985993,0.1448937271321712,1
1.977344836494906,0.24985758411680292,1
1.9431770864204116,0.25320288358291465,1
1.917082587488062,0.12327103127943283,1
2.0881871526403852,0.2643913469373211,1
2.180791237374946,0.21264621247563742,1
2.12807732344383,0.17341694005905056,1
1.9155151830109494,0.2213298791071991,1
1.7436463944186253,0.1870612152166457,1
2.0342155689215016,0.3767903905501534,1
1.9830275496100993,0.33578614014660324,1
1.9887073820728782,0.1520127086846381,1
1.877901539779143,0.2545808175579677,1
1.8615071713501188,0.10391503816948322,1
2.0576611246100494,0.12220770593533745,1
1.9814700008568016,0.277403375805359,1
1.9691529861815043,0.11862329124138862,1
1.999765256244309,0.2901491169624616,1
2.0710690357660675,0.21005938549514308,1
2.0288906681689842,0.2795111615330801,1
1.9941491670823956,0.10504289955915863,1
2.075590572898683,0.12713438793761817,1
1.905428553537981,0.37300954658818364,1
1.9615896334984184,0.17681795522746127,1
1.9414493159395956,-0.08535615617359571,1
1.984574148096813,0.21855078377558168,1
2.0338869985781014,0.1673962695357584,1
2.0237346858201306,0.1473661258311572,1
1.816489869454323,0.14550238539870947,1
1.9779330393754313,0.44338239602708257,1
2.048510243502677,0.24984009872648144,1
2.0534792893375418,0.20819460023792358,1
2.244298222506529,0.2765745465792906,1
1.9087753563664005,0.06840805369714134,1
1.9470184730198477,0.082128788812108,1
1.972463634732657,0.07457471074177027,1
1.8621172291942374,0.3395074100784925,1
2.051842753149835,0.16582243537132116,1
2.018761233883912,0.2116372675415851,1
1.7525186582682464,0.04849716102016141,1
1.9797200814871807,0.06173426996964512,1
2.0240120193103817,0.23877424262156893,1
1.8873991503525112,0.3171764473857432,1
1.9341525342156076,-0.006395180672074341,1
1.929678349095008,0.09840758270149784,1
1.760938279537623,0.20471206889817586,1
1.9615923904667927,0.1018683117163772,1
1.940574713232309,0.13778808576773244,1
1.9891759582851873,0.3892529279605395,1
2.080262218799883,0.09927726219918581,1
2.1238802269244257,0.27104481788893536,1
2.015322006709378,0.18656704208200436,1
2.032928391030376,0.13594323277645215,1
1.9937804285435938,0.0967174279420579,1
1.8414965555929483,0.24523250538645075,1
1.866039249171423,0.14239106599858886,1
2.0535829841638984,0.3012333779484552,1
1.9603952767072985,0.0629180649582963,1
1.8646908686284611,0.19400466007673706,1
2.015694859699917,0.2962059798228236,1
1.8728770947535947,0.28650079920884974,1
1.910568724294345,0.1320769029859333,1
2.1188502226577586,0.12700602404720274,1
1.9554567204761246,0.3190247990223404,1
2.2128753900584006,0.2277842326424171,1
1.729368534474784,0.1066449613505916,1
2.099468069982415,0.18436141260442337,1
2.0079447493520566,0.39290370015355186,1
1.9813326245268799,0.11089946371309978,1
2.189474619125983,0.24674073896715887,1
1.995946191876311,0.05881528984657211,1
1.8399783570480632,0.2574507309583903,1
2.11731323992788,0.09643103651215351,1
2.103936950663352,0.1856499551631995,1
1.9654957696739095,0.2680665363086994,1
1.9713774156748725,0.3454439816660403,1
2.0011930459859717,0.25224157189459406,1
1.921229461973776,0.36445847398167974,1
1.8458225637833565,0.4405418897082044,1
1.9056637221567216,0.05427695100039742,1
1.9742386329908712,0.18252071012552812,1
1.888245221008148,0.21957497724811612,1
1.779512948960506,0.2131478367197787,1
1.9923692098671202,0.40955550981560984,1
1.959185161042728,0.2318025790814317,1
2.0969726757432348,0.3947357178143317,1
2.136279142134513,0.06274643686164014,1
1.9010799922018555,0.2679594021017303,1
2.012639631913872,0.24098742659873593,1
2.0802602880990233,0.21896773820606802,1
1.8296182962128356,0.2258636890364098,1
2.0552827842007577,0.09317000644528312,1
1.8009937215733138,0.14184018544241944,1
1.9187775751258551,0.20217852811487083,1
2.0648714490805964,0.20866835513650464,1
1.808435646623094,0.14395688620472835,1
2.063391265733819,0.2942356750088524,1
1.9196071659187577,0.2182040775358486,1
2.074649938849608,0.13319164161679747,1
1.9874128288504203,0.29725140452958304,1
2.0721091095942863,0.3044844607791392,1
2.034482113860516,0.3591997610214407,1
2.0223135059763346,0.1065808932816287,1
1.940192849720082,0.20489594054178736,1
1.94279282277654,0.24911567533085052,1
2.130293936487916,0.28525591119267324,1
2.17345645395589,0.3054244959031887,1
1.9360664306478341,0.11959572255311288,1
2.0657913799464254,0.15907577356657016,1
2.114110210312341,0.273049192375982,1
2.078583192780708,0.0949183766535276,1
1.864492564828581,0.3733528887205572,1
2.155523041779746,0.27145338865283286,1
1.8755593652752065,0.16655433486208246,1
1.9497580866811772,0.1782899829034513,1
1.9153863322348088,0.10754246105090343,1
1.9196395470659713,0.13107064383005035,1
1.8055046111967434,0.2828079659685272,1
2.1695019264201387,0.005951936736413532,1
1.8514108777550433,0.20865959510891788,1
1.9281083996588244,0.23831346016770247,1
1.8925132754189102,0.18913395448857284,1
1.977650770522838,0.22822990737572607,1
1.8580332062856402,0.17017427413566333,1
2.1799538562493272,-0.1250548387522527,1
2.098780228878637,0.23586134075495516,1
1.9696469553525193,0.21299783356748425,1
1.8898855102716934,0.14704352630018205,1
1.8481964341092052,0.1930331817695523,1
1.9218624609684791,0.113334261278975,1
2.0401382927324008,0.14091126612381055,1
2.084973282215734,0.3284362346232741,1
2.1200224802331666,0.05489899848869906,1
1.9434450283358413,0.06892090792054395,1
1.9830418533304732,0.42293642520420727,1
2.1207496838117343,0.17972594349968773,1
1.7101645733796396,0.22782605643791687,1
2.160261623143876,0.06156497234540967,1
2.057316048579172,0.2453423271853475,1
2.056394491068834,0.07816287440579028,1
2.037391476495688,0.10432631487226943,1
1.9796002244473947,0.15101035132652968,1
1.9466778042012445,0.2572430074792872,1
1.9976737149772166,0.21573162178293542,1
2.1208554626625995,0.21737792068098577,1
1.884372160927678,0.22089029642822358,1
1.9515859556856043,0.11830585312380601,1
2.1454944887629446,0.09020761638084965,1
2.026474775579994,0.14051388616604654,1
1.8564342062995192,0.29140292123870754,1
2.1458888008933417,0.25016690334741226,1
1.8285029438192268,0.25863367936552495,1
1.7724050896317636,0.18184471318107395,1
2.0433857000120055,0.29371185022755414,1
1.8955651856844233,0.13845523130447598,1
1.8852068076376203,0.306863513318843,1
2.1217977225590756,0.06826170138069185,1
1.9267773655528242,0.2717416160958036,1
1.8961916928244453,0.5286913052861028,1
2.106091075090773,0.28133951210435615,1
1.953020312017708,0.19531348081747402,1
2.067277824076297,0.281003844104728,1
1.9411830099214242,0.07931269146176095,1
1.9535567514001497,0.2135091392191153,1
2.083503131304161,0.24871498653928253,1
2.085477564226839,0.20375684889126547,1
2.033119709367494,0.16209046498035706,1
2.212447799981793,0.22536175681893866,1
2.0626641167697,0.2624383357785695,1
1.9710933913833044,0.304744218250118,1
1.937852378345785,0.2678556676817921,1
1.9405137313412342,0.2962392157527179,1
1.9271214879295104,0.35695541222240157,1
1.9442256333277816,0.2758432043352752,1
2.0438165661025933,-0.053414262294745274,1
1.9384661542271568,0.3986227773426211,1
1.8969283926074347,0.34963260560458487,1
2.0079199260150915,0.36826667860643536,1
1.8779076521139635,0.2690445529519161,1
1.9389746613697798,0.2752495949901377,1
2.0665353541716347,0.31454294913647657,1
2.024584272640169,0.18626784165292465,1
1.9143728572244905,0.25239835857073367,1
2.1431631083891762,0.3127646901497807,1
1.8952109857721957,0.24325131699557445,1
2.076064698704088,0.20603378788385007,1
1.816312784937451,-0.008917886811849574,1
2.015728058987021,0.15143666792674843,1
2.057543318980503,0.30327544973916,1
1.931907774327865,0.14208801776073196,1
1.8690490790572356,0.27143941253811166,1
1.8176735856489392,0.19046976903187385,1
1.952310593737691,0.11312001728193845,1
2.058562586604906,0.17920175372977568,1
2.0161357758035003,0.1878673182956216,1
2.0338359403755186,0.2599566075181901,1
2.048025116147701,-0.04034896085473827,1
2.1577791840727514,0.1864061146671472,1
2.026368240918466,0.309515462904022,1
1.9431897413045138,0.2867521724910841,1
1.8040230790248437,0.37420651196687554,1
2.0786069351834024,0.00040306194209493995,1
1.9877017105865191,0.2561513141029839,1
1.9155542854887517,0.29873012342045185,1
1.8933229762496164,0.27912675769893097,1
1.9332503831112906,0.19658636186570835,1
1.8328303211893768,0.14793341586098321,1
2.0909411419306236,0.2162169396938289,1
2.0838690247284384,0.2619387200001584,1
1.9455027005567957,0.25256502704940154,1
1.9780112270633952,0.39927380004891955,1
2.066820202960056,0.04242831326197702,1
2.174359943645527,0.18073909069458255,1
1.9927362523778447,0.2503879904147619,1
2.0445201822136765,0.2753847244449624,1
1.9829314957139248,-0.10066165055181914,1
1.8759167974880078,0.2549536510541382,1
1.9454014425777106,0.492399523801579,1
1.8389345428484056,0.23710325642729377,1
1.887234233976697,0.34107147207103844,1
2.109806424652631,0.2306609504462186,1
2.078730089023902,0.24372058305418062,1
1.976906595512762,0.14762594571413257,1
1.913607418315055,0.20249145590291143,1
1.9754152906405595,0.11315089884461088,1
1.9437298354314927,0.13037574668720686,1
1.9148597298979384,0.27532420817035336,1
2.0540796505684775,0.11075525038420314,1
1.9884290411418781,0.28056825489270076,1
1.948566308205757,0.053027448408883876,1
2.1088387321636586,0.4240319976296876,1
2.059564938199738,0.35437597022800826,1
2.1574608328003224,0.3401220205579424,1
1.9397013991594871,0.1243450764244928,1
2.076255354846502,0.18116803483511978,1
1.9234592177269891,0.1686883886115656,1
1.9870181027504767,0.19038963511784782,1
1.9969234663300102,0.3242664614362658,1
2.062222205473989,0.2726692118217307,1
1.8405902951480746,0.2555906384920745,1
2.137998877173711,0.05605003590060534,1
1.8361568958656929,0.226365740948436,1
1.916450321712636,0.13027160941446125,1
2.027787377542465,0.30805213800354647,1
1.8578277310596782,0.18961878907902402,1
2.1112643322994775,0.2825605909178156,1
1.989794183374513,0.1859442149730767,1
1.7546530053812852,0.05924744434499182,1
2.0932982747845257,0.11763645434014079,1
1.9290126575632944,0.16185001788940953,1
2.075249069664828,0.0826939542922216,1
1.9351666297975612,0.14914922500025865,1
1.93763298568651,0.07958814217969795,1
1.9459460833778606,0.2755806023746045,1
2.00416346004394,0.36455715880594547,1
2.074883279216273,0.2339363237790899,1
1.910847849875278,0.14562869113604732,1
1.8674086626264705,0.1476647078902042,1
2.0947936684561412,0.21039954046312892,1
1.8299409025403528,0.2857434529847767,1
1.9751591696236368,0.32883583324610144,1
1.9491599442075587,0.31990406758843676,1
2.068594557165276,0.08734066731290782,1
1.9953887430666684,-0.07296826080381141,1
2.0805144938356364,0.1814156530573728,1
2.043306308897347,0.09228434355745221,1
1.9817380364865176,0.24335962684585877,1
2.097154721615791,0.1437006415514622,1
2.1270188933359173,0.3331813915700086,1
2.025130505164966,0.09480823707334685,1
2.2222998815664377,0.4010108094593996,1
1.86816866367532,0.37903959337387494,1
1.9911681520761428,0.31616465015295947,1
2.143144704813697,0.15546680314959643,1
2.0846262355116383,0.2625381975821264,1
2.043324629160683,0.15494341238983494,1
2.1955207706741806,0.3279335692198133,1
1.9859889981765648,0.24937551422595133,1
1.9607592181876372,0.04397502523498581,1
2.0952206583065345,0.28849659422960156,1
1.8934627923502627,0.30823498609063665,1
2.1103856605132423,0.2614292411999396,1
1.956413765684714,0.23870005357146695,1
2.184865552404621,0.24486513525907616,1
1.9748568976302046,0.2549645287567078,1
2.159191474418074,0.401390422908383,1
2.022386435946844,0.12161042785743666,1
1.876908598141747,0.23614694099244896,1
1.9867607952184818,0.25796929075264186,1
2.029801718134535,0.16931561280203575,1
2.020543303056717,0.32793579155669883,1
1.8593199764510702,0.22988469751475724,1
2.031370106497492,0.19484789367596378,1
2.0512578966000725,0.282996359434673,1
2.0196434205419087,0.20204324037078766,1
1.92542567946686,0.30856996107579976,1
1.8635642969099997,0.1787255606314309,1
1.9990652793768382,0.1658684052588449,1
2.0655174708002435,0.2368564480375329,1
1.8960969367771692,0.31810305477416734,1
2.005674693699702,0.34450884925060726,1
1.9235046428491578,0.310859612922147,1
1.8556422263183863,0.23530486644887671,1
2.0763957610704584,0.09550761621447618,1
1.8946940438025819,0.29092041828894877,1
2.0385274839588448,0.35648327023465876,1
2.0944687858671722,0.1541429481652995,1
2.0079873782504616,0.1203224583436654,1
2.0358296738923127,0.13600543017866668,1
2.019737887240054,0.321595581105069,1
1.9986780837574123,0.09799814596939004,1
2.1509901136471643,0.15884015461816003,1
1.9825585999802016,0.28031847901569523,1
1.931295242179626,0.29429551252997754,1
1.8879643178057832,0.17255057592244208,1
1.9424653138110353,0.19652340894291004,1
2.0718532634247064,0.16735129487853695,1
2.011953795047726,0.297934144281658,1
1.909612438482624,0.2852284031343315,1
1.9072893843957943,0.08238931834023995,1
2.1846940432500483,0.26242958943506467,1
1.9074452002492734,0.22648747486314655,1
1.9280911676904,0.2452533251028974,1
2.014233093190618,0.14185095927246455,1
2.0383741142575307,0.158723004183614,1
1.9158596537635932,0.12337002943326975,1
2.0653713385825574,0.15023167053313283,1
2.0324241345022105,0.09398658583398656,1
2.1509396103005596,0.21144600349857592,1
1.8746726417211987,0.04743980535378778,1
1.8966695371703224,0.31393097149994953,1
2.1114702558848752,0.18345901391376224,1
1.942721426239532,0.3479696086223415,1
2.1895052289771066,0.2513731636520531,1
1.9718664623714015,0.19354364615935368,1
1.9367171046887623,0.07913321226655552,1
1.8807018439097833,0.23986415299229635,1
1.9607061645450141,0.3729359261205323,1
2.025912685007833,0.2867913564732972,1
2.1469988580504493,0.16252024355861405,1
1.9350224731107724,0.14277590931360673,1
2.07227823561874,0.1998313811768155,1
2.004873180694457,0.19641135239595214,1
2.1760629253560237,0.14591458927463555,1
1.9795007885753706,0.16549922949568127,1
2.09715141616342,0.21653546381275757,1
2.0309932011459404,0.16827098395389697,1
2.2423629173708766,0.15406735748566885,1
2.0404146783402846,0.11790985392960682,1
1.8622978259381244,0.16460423516456218,1
1.9832822370416578,0.2575350574099208,1
2.1760391798801804,0.29915025296534326,1
2.168182940521433,0.25046466327964745,1
2.111000566612539,0.24515581411518628,1
1.6453706326893136,0.1708927418168651,1
1.8859802589631258,0.275608483448968,1
1.94874284330377,0.27571101681457244,1
2.023968444050537,0.14640922413869392,1
2.0064835512136496,-0.0511500229356478,1
2.0027703841682376,0.5369656533881261,1
1.8735047450882725,0.3524788068884274,1
2.0092466574977026,0.1779489742643234,1
1.9069009590331787,0.20503619605773996,1
2.080776452229406,-0.024757606384317565,1
2.08099748694146,0.2113470651856966,1
1.9465774675105076,0.24085378860075615,1
2.073173124510426,0.3416571897683013,1
2.055183638003446,0.2840430031736282,1
2.05903598839956,0.3646781207640449,1
1.9475398186026631,0.189772473324827,1
2.201062032223421,0.17579017325025448,1
2.108451470691677,0.36412693676695135,1
1.8885305488126922,0.162292922017884,1
1.894210621672793,0.3540358828889662,1
1.92803404611283,0.3011509268192294,1
2.1822487698338953,0.0984487745740853,1
2.1471617767879416,0.18323253188951666,1
2.1079797871367085,0.0759872803673739,1
2.1227763638782546,0.17108813239203233,1
2.0315422975013924,0.39427225630683876,1
1.9237748163401425,0.09012819052100302,1
1.9510095109333037,0.31199694168324144,1
2.154297743087614,0.06936336815192198,1
1.8996254069420875,0.2435648134373226,1
2.0863431139745647,0.21894598662685053,1
2.1277892873427255,0.3189734687256319,1
1.9545734975789721,0.0942920554787815,1
1.912045200076039,0.06914512705066828,1
2.0886485609184486,0.20877254650974442,1
2.0217816827191704,0.27902932576006423,1
2.0585234361885973,0.17299415982783992,1
2.002509483683659,0.19600994966064295,1
1.957077405180441,0.27312583296045495,1
1.9682911781501247,0.1798854899180805,1
2.077486932674015,0.15994222425352608,1
2.041391600267582,0.24549717835119966,1
2.1666522784545097,0.23652470233788173,1
1.9699810634669703,0.21288983758808597,1
1.9331145134057075,-0.07639735092733557,1
2.0952723252962815,0.23191579548103164,1
2.033942792155662,0.12055755358340312,1
1.9331381488783281,0.2745337391532239,1
2.1509805906814683,0.02965379030656573,1
2.140693238253279,0.281311557999256,1
1.822456925280544,0.386156700934922,1
1.967805692624157,0.15725856821982653,1
2.0559234790244547,0.16736076594119126,1
2.097323116256819,-0.010379311389174,1
1.9508492906958823,0.12960281609402924,1
2.017963254224053,0.31691367601785503,1
2.0648193156050585,-0.027022355142332616,1
2.0856985822343956,0.22367434875289569,1
2.058390479026769,0.2016610335313874,1
1.9662277290608123,0.2581937640654136,1
2.0156731904052867,0.3278223517609516,1
2.0534049274802597,0.14886051754532226,1
2.0835767091048116,0.14951365456292529,1
1.973353593902943,0.1427098699370302,1
1.9244897492251098,0.13597525580900335,1
1.8672016205268798,0.155630853558693,1
2.0034335991949153,0.32693998282573156,1
1.8254245156706812,0.2227344033136574,1
1.8599296582128764,0.10358769048522318,1
2.0989954038114482,0.27211507439233384,1
1.8622471595790104,0.26214215998567225,1
1.95747302530074,0.24605353399806904,1
1.9569352556483057,0.11221927966930713,1
2.18359249809572,0.1600100233749509,1
2.065632883234795,0.04329613602070931,1
1.9925783368255185,0.14979784099873988,1
2.197703179966819,-0.013758629242146103,1
2.1164031865062243,0.339457548630527,1
1.9739498829628896,0.23703623220667078,1
1.9781788264760467,0.23662260636196225,1
2.1367133273726115,0.21989982271923264,1
2.0749745851750543,-0.00989767843390571,1
2.1171913720613276,0.29003048334176135,1
2.1590677020136337,0.1068642834022311,1
1.9778664911848622,0.2407199104390009,1
2.0743421748775255,0.2579194466011213,1
2.0388859377438813,0.13179513624511785,1
2.002995533275618,0.16510554979436978,1
2.0176246360631627,0.07850283364584741,1
1.8869875148115653,0.22223151744858607,1
2.0257907752127906,0.17338787946316514,1
1.9545826433504216,0.44462196995314573,1
2.1393256015002495,0.2939932467646795,1
2.0624076527433655,0.040208717540885924,1
2.0814103044637187,0.4039730769047296,1
2.164367987738876,0.16573059982943422,1
1.9309305379508273,0.276927060382858,1
1.9780437885700952,0.060275293905929755,1
2.1851388629082944,0.15111871324612386,1
2.159994853312594,0.20257903582898035,1
1.7809565987615643,0.32296581754507264,1
1.9682549837854768,0.2217166802331975,1
1.9595749729781025,0.16386583803153298,1
2.0438920690597184,0.3102758876345849,1
2.063849077318129,0.17285017975575362,1
1.8535113737365132,0.17582007940947572,1
1.9324245199794527,0.029745219671879597,1
1.97152130079689,0.3076005436830821,1
2.101865055716115,0.11726732885333808,1
1.9180552947971947,0.16789075715020377,1
1.8764207934130137,0.17288141579044367,1
1.9976016209095615,0.2568080749107138,1
2.1977015710770265,0.11019727888356319,1
1.9505819835706673,0.15647900298854445,1
2.0581245135269195,0.18507896603214868,1
1.9856135462414302,-0.026364841108283077,1
2.0065618113399504,0.36820156530150094,1
1.953907402914703,0.2041278194711066,1
1.9702605918573168,0.20420579117371412,1
2.0192405108198774,0.3367671846795826,1
2.205737071925595,0.33616856898561187,1
1.967373601859894,0.39743095024506797,1
1.9245001374462523,0.16285179896304208,1
2.0570554359294775,0.18661531912042917,1
2.0012835939421887,0.18091428413068264,1
1.8345865033054511,0.35356805355554777,1
1.9703571968418847,0.33975294106043485,1
1.9476641770989243,0.0784750295555019,1
2.1505172368845655,0.23203138764854284,1
1.8528044469753309,0.13550727016879138,1
2.070575027045838,0.28561547177610147,1
2.082538188247873,0.31512932928761617,1
2.222336497341962,0.17354746330044848,1
2.0104503072970705,0.24916221465882551,1
2.1186595069523624,0.19641591630932553,1
1.7588953912893792,0.25419121852607784,1
1.9820012997492142,0.1575001691805141,1
1.9910362415793446,0.19066060761232584,1
2.0486121438298803,0.17061055635250774,1
1.9708572724613502,0.2554085793954959,1
1.872386132203754,0.22385242853427414,1
2.0607247605940904,0.18459285215198265,1
1.968526249727461,0.18434732652513536,1
1.9651846715964527,0.08571309157609902,1
2.093765639590571,0.2891604648199938,1
2.1550178384056387,0.2280688127291035,1
2.0677818714054457,0.18928964410780075,1
2.0125359352411216,0.316914601803696,1
1.9537877575280402,0.1587045606864765,1
2.0754413893224113,0.08718902261943273,1
2.106461877821884,0.1829249737100117,1
1.9173624465707175,0.05692514819466049,1
1.98377328950103,0.18725560718590278,1
1.867264718911965,0.09486365856935791,1
2.134488950076046,0.37688108355441396,1
1.9644662247138698,0.18160223651910987,1
1.937518609338799,0.39479185227784885,1
2.072636148846258,0.19154486466004342,1
1.9699751990341619,0.13128071165023608,1
1.9664765811057041,0.4892513830798401,1
1.9851742944988067,0.15806086383870932,1
1.974380763363212,0.22220209417950496,1
2.044482283920524,0.2653517759825864,1
1.907810368977591,0.298575670242352,1
2.0128772117798612,0.165852057691995,1
2.026217019739138,0.21818959507071514,1
2.1546496713081904,0.19156769912277574,1
1.9679288917085562,0.24031144676902233,1
2.0306491765031827,0.1353750226308652,1
2.1861905096969476,0.29092110302898944,1
2.0031263622476367,0.4913007108944101,1
1.997330607267084,0.39189074859146555,1
2.0783532767465456,0.153207452345819,1
1.9899688520089123,0.2278637023597018,1
1.9190044534869972,0.4273722474704683,1
1.9863667219427878,0.25448358418595357,1
1.9282891722304933,0.20392266024739386,1
1.9848471810492925,0.20975720526108732,1
2.0815315084731454,0.30252008468540675,1
2.0047824565762,0.35919580962394393,1
2.0309140746573213,0.10504729477142016,1
2.067642857073522,0.14093242067070927,1
2.2025162621613994,0.2606382604709693,1
2.077519794575153,0.13860426549747557,1
1.944616922506008,-0.05508633967622806,1
1.8758279471884345,0.17595117404286406,1
2.0368159598432247,0.3564464677466403,1
2.0860283464556435,0.18100130967210984,1
1.937014463876341,0.41251544317278094,1
2.1421804218285567,0.22837390045882014,1
2.085568832869713,0.3224762596165366,1
1.8610064917125837,0.2391453526379483,1
1.913272693768583,0.23141372552610387,1
2.0065342501378343,0.20548456952398983,1
1.938073364551952,0.17753407818060749,1
1.9827761539242161,0.2260764247810535,1
1.9233113995000957,0.19737837462923968,1
2.006209612562472,0.2621520847990236,1
2.1509162201093126,0.2421139896174298,1
1.9991756850198885,0.2956942332381715,1
2.063851596563787,0.3540048087607083,1
2.0290418938367543,0.2592972299097803,1
2.0775052149687148,0.1923148282171705,1
1.9664875167815352,0.09339640480240585,1
1.9904699596722235,0.1280327789321672,1
2.0578588686117434,0.09232892471162389,1
1.9438726059443632,0.34986161523966686,1
1.7613814639995176,0.12677306619516496,1
1.78569177985048,0.09620549093388375,1
2.1013111718823656,-0.0004397985269682658,1
1.8514000999719014,0.002402139525770869,1
1.9547426613977859,0.22142224769712932,1
2.1167638310447674,0.11543615227516615,1
2.0505430949352292,0.14569822194015625,1
2.0374126523551195,0.19498092142120535,1
2.035577986974145,0.28567947874268523,1
1.9909463215963257,0.20211061400153946,1
2.0656232843685056,0.20077397140576053,1
1.8218234871415329,0.10997941865266714,1
2.1768899006043507,0.21357491990142932,1
1.8055050739447212,0.2507639737844225,1
1.9435480434966634,0.24851783840949004,1
1.9373165320193306,0.20139607689061204,1
2.101776781274567,0.2975909128101827,1
2.075361519451747,0.3243359146224981,1
2.0809903100116207,0.31734289326918214,1
2.2107041285690565,0.22698738872165125,1
1.9310584726725892,0.4018190278089049,1
2.047768068925729,0.14117356895549127,1
2.2236156863328773,0.1552250180792601,1
1.944645280691803,0.07371843801481232,1
1.967653572363883,0.18236200009019468,1
1.707822800893515,0.14163635311656705,1
1.8999129466804525,0.15237897388441468,1
1.9496528849559227,0.2461024540384227,1
2.0230208592510976,0.36618683648894723,1
2.065924710237826,0.0869654554840559,1
2.1431650684006076,0.11075641760844096,1
1.9040095297080293,0.30891365790064795,1
1.9671577470303678,0.3008531878011144,1
1.9115856536365028,0.27105133140355836,1
1.9913315520875563,0.29948872825442807,1
2.0271809273324704,0.23826564957629837,1
2.1292179758233147,0.3364328311503183,1
1.7871448118482411,0.15844767959866185,1
1.9307289131733611,0.14733613731520595,1
2.172175462345251,0.088629336539808,1
1.8738219946935726,0.14300118920156724,1
2.0079949240905637,0.32781572669126735,1
2.024856672460054,0.14936052688015333,1
2.1830228535549594,0.28147423642688635,1
2.043941772293816,0.009637982133256229,1
1.9952604004786034,0.15446222843374688,1
1.9716268558558196,0.1665238674089715,1
1.9876265437892997,0.24028428500259313,1
1.9976300736385368,0.1338954371059386,1
2.0068114592967,0.13768577482167138,1
1.9376682661619709,0.1344504035628577,1
1.9658877813161302,0.14729803404036762,1
1.9714578055332903,0.32885073411035237,1
1.9650235503029168,0.3083707634455317,1
2.123426271382095,0.3173903941302271,1
2.0786471895842644,0.13708807256314198,1
1.8521460758334722,0.04560221745558535,1
1.9954303133216353,0.2822380687398154,1
2.0184632841907764,0.20018237276662634,1
1.888355999305857,0.08086413348794118,1
2.0295966126346605,0.2744693458556601,1
2.0307419655614236,0.14458545689337987,1
1.9643034165864914,0.17551325355352337,1
2.0226615268504955,0.45876693386171724,1
1.9598625897606132,0.03079318578111273,1
2.160326542350739,0.14485651775205283,1
1.9219664736464117,0.3178077713933784,1
2.11016620270995,0.07170156799819341,1
2.022360070773918,0.16337864542372882,1
1.8771874765783925,0.26096295868126773,1
2.0149964220044274,0.18768471235042256,1
1.9779983906413998,0.2769143090981211,1
1.807196689231084,0.27901551906310734,1
1.9935662538904733,0.040939338565186334,1
1.943306345211522,0.33216670710715435,1
1.8983481812097875,0.30869500724137067,1
2.0385627746095736,0.32762683503984813,1
2.1895541333748767,0.2751260131598669,1
2.083439254997537,0.2163267392155072,1
2.054951305634796,0.20879477144356004,1
2.005038594141564,0.215469299821251,1
1.951033575634236,0.1231657344552642,1
1.9046708877608076,0.37251403064684036,1
1.961889982518485,0.3203857445049697,1
1.9771700071866245,0.32766075573661496,1
1.9182670771442902,0.3096597417046204,1
2.0149864783612323,0.003176993349296081,1
1.9585284351406826,0.2719468196032796,1
1.9665583395554955,0.35171099736981554,1
2.06021650380539,0.36516345505029757,1
1.9253935919500835,0.24371265870237896,1
2.00396680753783,0.22952796239977338,1
1.8997814638312103,0.04246268038328116,1
1.944338697815334,0.3363205468735496,1
1.9718382133137207,0.2003783136005652,1
2.0535738860912125,0.2799986278243736,1
2.0555294330017624,0.23757081626508245,1
2.0786025058893065,0.1948365370803686,1
2.0271993945625266,0.2086912749807988,1
1.9022177266156084,0.17672991428062748,1
1.858489714954675,0.1550147434144811,1
1.982472786899614,-0.0066751090397239865,1
2.145569479854254,0.25273679638330326,1
1.8313884332316008,0.09841361976466789,1
2.003088208769824,0.10481939898684124,1
1.999546794561868,0.15094151923420013,1
2.1509728620717254,0.21361885172274642,1
2.1739148932122405,0.22054995712818856,1
1.7846111825489934,-0.06916569522793053,1
2.0797583590265565,0.06453486126554739,1
1.9625223195702917,0.20674924841930617,1
1.916658720918644,0.25202129194226996,1
2.213523237441471,0.18774420382837975,1
2.040177343501023,0.18025475796596888,1


==> nLassoChain.csv <==
i,x
1.000e+00,7.843e-01
2.000e+00,7.617e-01
3.000e+00,7.613e-01
4.000e+00,7.609e-01
5.000e+00,2.737e-01
6.000e+00,2.733e-01
7.000e+00,2.729e-01
8.000e+00,2.725e-01
9.000e+00,2.721e-01
1.000e+01,2.717e-01
1.100e+01,2.714e-01
1.200e+01,2.710e-01
1.300e+01,2.706e-01
1.400e+01,2.702e-01
1.500e+01,2.699e-01
1.600e+01,2.695e-01
1.700e+01,2.691e-01
1.800e+01,2.688e-01
1.900e+01,2.684e-01
2.000e+01,2.681e-01

